The Atmospheres of Earth-like Planets after Giant Impact Events

It is now understood that the accretion of terrestrial planets naturally involves giant collisions, the moon-forming impact being a well known example. In the aftermath of such collisions the surface of the surviving planet is very hot and potentially detectable. Here we explore the atmospheric chemistry, photochemistry, and spectral signatures of post-giant-impact terrestrial planets enveloped by thick atmospheres consisting predominantly of CO2, and H2O. The atmospheric chemistry and structure are computed self-consistently for atmospheres in equilibrium with hot surfaces with composition reflecting either the bulk silicate Earth (which includes the crust, mantle, atmosphere and oceans) or Earth's continental crust. We account for all major molecular and atomic opacity sources including collision-induced absorption. We find that these atmospheres are dominated by H2O and CO2, while the formation of CH4, and NH3 is quenched due to short dynamical timescales. Other important constituents are HF, HCl, NaCl, and SO2. These are apparent in the emerging spectra, and can be indicative that an impact has occurred. The use of comprehensive opacities results in spectra that are a factor of 2 lower in surface brightness in the spectral windows than predicted by previous models. The estimated luminosities show that the hottest post-giant-impact planets will be detectable with near-infrared coronagraphs on the planned 30m-class telescopes. The 1-4um region will be most favorable for such detections, offering bright features and better contrast between the planet and a potential debris disk. We derive cooling timescales on the order of 10^5-10^6 Myrs, based on the modeled effective temperatures. This leads to the possibility of discovering tens of such planets in future surveys.

==> photometry_table.dat <==
Photometric Infrared Colors for Roxana's early Earth models 	
Y, J, H, K, L, M all MKO filters 	
All magnitudes in Vega system using Cohen et al. (1995) spectrum: J/AJ/110/275/alp_lyr 	
BSE=0.0 composition, CC=1.0 compositon
Comp	p(bar)	temp(K)	grav(m/s2)	Y 	 J 	 H 	 K 	 L 	 M 	 IRAC1 	 IRAC2 	 IRAC3 	 IRAC4 	 W1 	 W2 	 W3 	 W4 	 
0.0	100	1200	10		33.59	32.19	32.97	31.16	28.21	22.23	30.44	22.88	24.42	22.51	31.07	22.85	20.39	18.15	
0.0	100	1600	10		33.44	32.07	33.0	31.12	28.13	22.21	30.41	22.85	24.39	22.5	31.06	22.82	20.36	18.13	
0.0	100	2000	10		30.13	29.15	29.34	27.96	24.38	20.89	26.79	21.5	22.77	21.12	28.07	21.45	18.85	17.73	
0.0	10	1200	10		32.58	31.33	32.01	30.26	25.91	21.68	28.11	22.22	23.29	21.43	29.13	22.16	19.2	17.76	
0.0	10	1600	10		28.8	27.91	27.81	26.78	22.53	20.39	24.11	20.89	21.66	20.22	25.57	20.82	18.2	17.36	
0.0	10	2000	10		25.73	24.86	23.48	21.88	18.87	19.61	19.44	19.49	19.04	18.07	20.17	19.55	17.2	16.54	
1.0	100	1000	10		40.93	38.29	35.94	31.54	23.83	24.16	24.54	24.37	25.11	21.33	25.46	24.59	19.62	18.26	
1.0	100	1600	10		32.17	31.13	29.35	25.93	21.24	22.45	21.78	22.51	23.12	19.94	22.57	22.76	18.7	17.78	
1.0	100	2000	10		29.03	28.25	26.52	23.81	20.21	21.32	20.63	21.43	21.35	19.1	21.37	21.45	18.12	17.37	
1.0	10	1000	10		33.58	32.35	30.6	26.88	21.72	22.88	22.28	22.95	23.65	20.26	23.08	23.23	18.91	17.89	
1.0	10	1600	10		27.55	26.86	25.13	22.67	19.6	20.71	19.94	20.83	20.29	18.59	20.61	20.75	17.78	17.05	
1.0	10	2000	10		25.43	24.76	23.29	21.27	18.77	19.79	18.97	19.95	18.87	17.96	19.56	19.75	17.3	16.59	
0.0	100	1200	30		32.14	30.63	30.77	29.08	26.7	20.88	29.5	21.49	23.1	21.39	30.22	21.46	19.15	16.98	
0.0	100	1600	30		31.27	30.01	30.22	28.46	25.98	20.65	29.0	21.27	23.0	21.23	29.87	21.24	18.93	16.88	
0.0	100	2000	30		27.21	26.42	26.15	25.06	20.93	19.09	22.43	19.52	20.29	18.89	23.85	19.48	16.92	16.15	
0.0	10	1200	30		29.43	28.48	28.76	27.54	23.44	19.93	25.48	20.44	21.41	19.71	26.5	20.38	17.55	16.37	
0.0	10	1600	30		26.06	25.31	24.7	23.72	19.63	18.82	20.73	19.08	19.28	18.11	21.94	19.06	16.5	15.76	
0.0	10	2000	30		23.33	22.59	21.24	19.65	17.1	17.97	17.56	17.86	17.38	16.5	18.19	17.91	15.76	15.2	
1.0	100	1000	30		36.56	34.76	32.83	28.57	21.74	22.35	22.36	22.52	23.44	19.71	23.21	22.77	18.1	16.94	
1.0	100	1600	30		29.16	28.4	26.62	23.57	19.4	20.7	19.89	20.71	21.21	18.32	20.66	20.93	17.21	16.41	
1.0	100	2000	30		26.41	25.82	24.11	21.69	18.48	19.58	18.86	19.72	19.43	17.55	19.57	19.7	16.66	15.95	
1.0	10	1000	30		30.43	29.51	27.74	24.41	19.83	21.11	20.35	21.14	21.82	18.64	21.13	21.42	17.41	16.54	
1.0	10	1600	30		25.01	24.47	22.85	20.69	17.94	19.01	18.23	19.14	18.45	17.08	18.87	19.04	16.34	15.65	
1.0	10	2000	30		23.08	22.51	21.2	19.45	17.16	18.13	17.34	18.32	17.2	16.51	17.89	18.11	15.89	15.22	
0.0	100	2200	10		28.12	27.23	26.95	26.04	21.71	20.25	23.01	20.66	21.07	19.76	24.38	20.6	17.94	17.16	
0.0	10	2200	10		24.47	23.62	22.29	20.65	18.16	19.12	18.58	18.97	18.33	17.54	19.17	19.0	16.88	16.34	
1.0	100	2200	10		27.9	27.17	25.43	22.93	19.76	20.87	20.12	20.97	20.55	18.71	20.81	20.93	17.87	17.14	
1.0	10	2200	10		24.62	23.94	22.61	20.76	18.43	19.45	18.59	19.61	18.38	17.74	19.14	19.37	17.12	16.42	
0.0	100	2200	30		25.54	24.78	23.94	22.9	19.01	18.72	19.95	18.87	18.79	17.73	21.0	18.88	16.35	15.61	
0.0	10	2200	30		22.16	21.43	20.24	18.74	16.54	17.48	16.9	17.37	16.69	16.01	17.44	17.4	15.45	14.98	
1.0	100	2200	30		25.33	24.77	23.12	20.91	18.08	19.13	18.4	19.28	18.67	17.17	19.05	19.19	16.4	15.72	
1.0	10	2200	30		22.35	21.75	20.57	18.98	16.85	17.81	16.98	17.99	16.77	16.3	17.5	17.76	15.72	15.07	


